Probabilistic Constellation Shaping for Enhancing Spectral Efficiency in NOMA VLC Systems

The limited modulation bandwidth of the light emitting diodes (LEDs) presents a challenge in the development of practical high-data-rate visible light communication (VLC) systems. In this paper, a novel adaptive coded probabilistic shaping (PS)-based nonorthogonal multiple access (NOMA) scheme is proposed to improve spectral efficiency (SE) of VLC systems in multiuser uplink communication scenarios. The proposed scheme adapts its rate to the optical signal-to-noise ratio (OSNR) by utilizing non-uniformly distributed discrete constellation symbols and low complexity channel encoder. Furthermore, an alternate optimization algorithm is proposed to determine the optimal channel coding rate, constellation spacing, and probability mass function (PMF) of each user. The extensive numerical results show that the proposed PS-based NOMA scheme closely approaches the capacity of NOMA with fine granularity. Presented results demonstrate the effectiveness of our scheme in improving the SE of VLC systems in multiuser scenarios. For instance, our scheme exhibits substantial SE gains over existing schemes, namely, the pairwise coded modulation (PCM), geometric shaping (GS), and uniform-distribution schemes. These findings highlight the potential of our approach to significantly enhance VLC systems.

==> Figures/CapArTxvsOSNR1/Data_AR1.dat <==
   0.0000000e+00   3.5676090e-01
   1.0000000e+00   5.0864356e-01
   2.0000000e+00   6.6960548e-01
   3.0000000e+00   7.4794822e-01
   4.0000000e+00   8.3424079e-01
   5.0000000e+00   9.6002251e-01
   6.0000000e+00   1.1080077e+00
   7.0000000e+00   1.5098678e+00
   8.0000000e+00   1.9084779e+00
   9.0000000e+00   2.2321740e+00
   1.0000000e+01   2.5334417e+00
   1.1000000e+01   2.7730450e+00
   1.2000000e+01   2.9143036e+00
   1.3000000e+01   2.9706545e+00
   1.4000000e+01   2.9994468e+00
   1.5000000e+01   3.0000000e+00
   1.6000000e+01   3.0000000e+00
   1.7000000e+01   3.0000000e+00
   1.8000000e+01   3.0000000e+00
   1.9000000e+01   3.0000000e+00
   2.0000000e+01   3.0000000e+00


==> Figures/CapArTxvsOSNR1/Data_CapPS1.dat <==
   0.0000000e+00   4.9982259e-01
   1.0000000e+00   6.0382518e-01
   2.0000000e+00   7.0003642e-01
   3.0000000e+00   8.0174379e-01
   4.0000000e+00   9.0755610e-01
   5.0000000e+00   1.0850099e+00
   6.0000000e+00   1.3494156e+00
   7.0000000e+00   1.6436289e+00
   8.0000000e+00   1.9497709e+00
   9.0000000e+00   2.2480843e+00
   1.0000000e+01   2.5373636e+00
   1.1000000e+01   2.7654639e+00
   1.2000000e+01   2.9044753e+00
   1.3000000e+01   2.9669509e+00
   1.4000000e+01   2.9994828e+00
   1.5000000e+01   3.0000000e+00
   1.6000000e+01   3.0000000e+00
   1.7000000e+01   3.0000000e+00
   1.8000000e+01   3.0000000e+00
   1.9000000e+01   3.0000000e+00
   2.0000000e+01   3.0000000e+00


==> Figures/CapArTxvsOSNR1/Data_CapUn1.dat <==
   0.0000000e+00   1.6391491e-01
   1.0000000e+00   2.4285853e-01
   2.0000000e+00   3.4966910e-01
   3.0000000e+00   4.8585285e-01
   4.0000000e+00   6.4814729e-01
   5.0000000e+00   8.2868446e-01
   6.0000000e+00   1.0202091e+00
   7.0000000e+00   1.3069051e+00
   8.0000000e+00   1.8227191e+00
   9.0000000e+00   2.2485854e+00
   1.0000000e+01   2.5404387e+00
   1.1000000e+01   2.7414831e+00
   1.2000000e+01   2.8839577e+00
   1.3000000e+01   2.9667841e+00
   1.4000000e+01   2.9992675e+00
   1.5000000e+01   3.0000000e+00
   1.6000000e+01   3.0000000e+00
   1.7000000e+01   3.0000000e+00
   1.8000000e+01   3.0000000e+00
   1.9000000e+01   3.0000000e+00
   2.0000000e+01   3.0000000e+00


==> Figures/CapArTxvsOSNR1/Data_CapUpB1.dat <==
   0.0000000e+00   6.2638249e-01
   1.0000000e+00   7.7323765e-01
   2.0000000e+00   9.3629117e-01
   3.0000000e+00   1.1156047e+00
   4.0000000e+00   1.3109820e+00
   5.0000000e+00   1.5219747e+00
   6.0000000e+00   1.7479004e+00
   7.0000000e+00   1.9878711e+00
   8.0000000e+00   2.2408329e+00
   9.0000000e+00   2.5056140e+00
   1.0000000e+01   2.7809757e+00
   1.1000000e+01   3.0656638e+00
   1.2000000e+01   3.3584545e+00
   1.3000000e+01   3.6581912e+00
   1.4000000e+01   3.9638116e+00
   1.5000000e+01   4.3069730e+00
   1.6000000e+01   4.5890095e+00
   1.7000000e+01   4.9070295e+00
   1.8000000e+01   5.2278105e+00
   1.9000000e+01   5.5508384e+00
   2.0000000e+01   5.8756866e+00


==> Figures/CapArTxvsOSNR1/Data_CapUpB31.dat <==
   0.0000000e+00   8.6166293e-01
   1.0000000e+00   1.0236439e+00
   2.0000000e+00   1.2016018e+00
   3.0000000e+00   1.5274706e+00
   4.0000000e+00   1.8029616e+00
   5.0000000e+00   2.3159184e+00
   6.0000000e+00   2.5072103e+00
   7.0000000e+00   2.6768724e+00
   8.0000000e+00   2.8290540e+00
   9.0000000e+00   2.9904679e+00
   1.0000000e+01   3.2274938e+00
   1.1000000e+01   3.5114699e+00
   1.2000000e+01   3.8231519e+00
   1.3000000e+01   4.1911613e+00
   1.4000000e+01   4.4708827e+00
   1.5000000e+01   4.8371067e+00
   1.6000000e+01   5.1343849e+00
   1.7000000e+01   5.4663619e+00
   1.8000000e+01   5.7984185e+00
   1.9000000e+01   6.1305253e+00
   2.0000000e+01   6.4626639e+00


==> Figures/CapArTxvsOSNR1/Data_TxPS1.dat <==
   0.0000000e+00   3.1688146e-01
   1.0000000e+00   4.6600065e-01
   2.0000000e+00   6.1602838e-01
   3.0000000e+00   7.0251457e-01
   4.0000000e+00   8.0052584e-01
   5.0000000e+00   9.0930013e-01
   6.0000000e+00   1.0728537e+00
   7.0000000e+00   1.4773711e+00
   8.0000000e+00   1.8851503e+00
   9.0000000e+00   2.1633475e+00
   1.0000000e+01   2.4817757e+00
   1.1000000e+01   2.6935880e+00
   1.2000000e+01   2.6977926e+00
   1.3000000e+01   2.6984811e+00
   1.4000000e+01   2.6999997e+00
   1.5000000e+01   2.7000000e+00
   1.6000000e+01   2.7000000e+00
   1.7000000e+01   2.7000000e+00
   1.8000000e+01   2.7000000e+00
   1.9000000e+01   2.7000000e+00
   2.0000000e+01   2.7000000e+00


==> Figures/CapArTxvsOSNR1/Data_TxUn1.dat <==
   0.0000000e+00   0.0000000e+00
   1.0000000e+00   0.0000000e+00
   2.0000000e+00   0.0000000e+00
   3.0000000e+00   0.0000000e+00
   4.0000000e+00   0.0000000e+00
   5.0000000e+00   7.5000000e-01
   6.0000000e+00   1.0000000e+00
   7.0000000e+00   1.2000000e+00
   8.0000000e+00   1.8000000e+00
   9.0000000e+00   2.0000000e+00
   1.0000000e+01   2.5000000e+00
   1.1000000e+01   2.7000000e+00
   1.2000000e+01   2.7000000e+00
   1.3000000e+01   2.7000000e+00
   1.4000000e+01   2.7000000e+00
   1.5000000e+01   2.7000000e+00
   1.6000000e+01   2.7000000e+00
   1.7000000e+01   2.7000000e+00
   1.8000000e+01   2.7000000e+00
   1.9000000e+01   2.7000000e+00
   2.0000000e+01   2.7000000e+00


==> Figures/CapArTxvsOSNR2/Data_AR2.dat <==
   0.0000000e+00   0.0000000e+00
   1.0000000e+00   0.0000000e+00
   2.0000000e+00   0.0000000e+00
   3.0000000e+00   0.0000000e+00
   4.0000000e+00   0.0000000e+00
   5.0000000e+00   0.0000000e+00
   6.0000000e+00   3.5416834e-01
   7.0000000e+00   5.1144643e-01
   8.0000000e+00   6.8074934e-01
   9.0000000e+00   8.2491628e-01
   1.0000000e+01   9.3045506e-01
   1.1000000e+01   1.1041791e+00
   1.2000000e+01   1.2698135e+00
   1.3000000e+01   1.5981663e+00
   1.4000000e+01   2.0058029e+00
   1.5000000e+01   2.3487751e+00
   1.6000000e+01   2.6219848e+00
   1.7000000e+01   2.8169649e+00
   1.8000000e+01   2.9245613e+00
   1.9000000e+01   2.9843381e+00
   2.0000000e+01   2.9967717e+00


==> Figures/CapArTxvsOSNR2/Data_CapPS2.dat <==
   0.0000000e+00   6.3192465e-02
   1.0000000e+00   9.6886104e-02
   2.0000000e+00   1.4551385e-01
   3.0000000e+00   2.1212511e-01
   4.0000000e+00   2.9758770e-01
   5.0000000e+00   3.9965793e-01
   6.0000000e+00   5.1330743e-01
   7.0000000e+00   6.3148698e-01
   8.0000000e+00   7.5011540e-01
   9.0000000e+00   8.9718679e-01
   1.0000000e+01   1.0621831e+00
   1.1000000e+01   1.2403184e+00
   1.2000000e+01   1.5037784e+00
   1.3000000e+01   1.8017646e+00
   1.4000000e+01   2.1037947e+00
   1.5000000e+01   2.3887292e+00
   1.6000000e+01   2.6391270e+00
   1.7000000e+01   2.8236431e+00
   1.8000000e+01   2.9253719e+00
   1.9000000e+01   2.9844632e+00
   2.0000000e+01   2.9967717e+00


==> Figures/CapArTxvsOSNR2/Data_CapUn2.dat <==
   0.0000000e+00   1.1178643e-02
   1.0000000e+00   1.7637539e-02
   2.0000000e+00   2.7757133e-02
   3.0000000e+00   4.3510028e-02
   4.0000000e+00   6.7790896e-02
   5.0000000e+00   1.0466458e-01
   6.0000000e+00   1.5945613e-01
   7.0000000e+00   2.3840205e-01
   8.0000000e+00   3.4752839e-01
   9.0000000e+00   4.9073991e-01
   1.0000000e+01   6.6803701e-01
   1.1000000e+01   8.7554420e-01
   1.2000000e+01   1.1076958e+00
   1.3000000e+01   1.3647539e+00
   1.4000000e+01   1.7649252e+00
   1.5000000e+01   2.2467547e+00
   1.6000000e+01   2.5806257e+00
   1.7000000e+01   2.7951778e+00
   1.8000000e+01   2.9218600e+00
   1.9000000e+01   2.9838215e+00
   2.0000000e+01   2.9967671e+00


==> Figures/CapArTxvsOSNR2/Data_CapUpB2.dat <==
   0.0000000e+00   4.6802189e-02
   1.0000000e+00   1.0935816e-01
   2.0000000e+00   1.8312148e-01
   3.0000000e+00   2.6928556e-01
   4.0000000e+00   3.6895412e-01
   5.0000000e+00   4.8309436e-01
   6.0000000e+00   6.1249540e-01
   7.0000000e+00   7.5773432e-01
   8.0000000e+00   9.1915121e-01
   9.0000000e+00   1.0968336e+00
   1.0000000e+01   1.2906110e+00
   1.1000000e+01   1.5000600e+00
   1.2000000e+01   1.7245205e+00
   1.3000000e+01   1.9631235e+00
   1.4000000e+01   2.2148299e+00
   1.5000000e+01   2.4784773e+00
   1.6000000e+01   2.7528314e+00
   1.7000000e+01   3.0366375e+00
   1.8000000e+01   3.3286667e+00
   1.9000000e+01   3.6277544e+00
   2.0000000e+01   3.9328279e+00


==> Figures/CapArTxvsOSNR2/Data_CapUpB32.dat <==
   0.0000000e+00   1.3654274e-01
   1.0000000e+00   2.0380512e-01
   2.0000000e+00   2.9433586e-01
   3.0000000e+00   4.0780573e-01
   4.0000000e+00   5.4046046e-01
   5.0000000e+00   6.8352897e-01
   6.0000000e+00   8.3145099e-01
   7.0000000e+00   9.8973318e-01
   8.0000000e+00   1.2144957e+00
   9.0000000e+00   1.5050572e+00
   1.0000000e+01   1.7632201e+00
   1.1000000e+01   2.0642953e+00
   1.2000000e+01   2.4800978e+00
   1.3000000e+01   2.6687370e+00
   1.4000000e+01   2.8685860e+00
   1.5000000e+01   3.0553914e+00
   1.6000000e+01   3.2902198e+00
   1.7000000e+01   3.5887638e+00
   1.8000000e+01   3.8197241e+00
   1.9000000e+01   4.1243759e+00
   2.0000000e+01   4.4375333e+00


==> Figures/CapArTxvsOSNR2/Data_TxPS2.dat <==
   0.0000000e+00   0.0000000e+00
   1.0000000e+00   0.0000000e+00
   2.0000000e+00   0.0000000e+00
   3.0000000e+00   0.0000000e+00
   4.0000000e+00   0.0000000e+00
   5.0000000e+00   0.0000000e+00
   6.0000000e+00   3.1761407e-01
   7.0000000e+00   4.6806445e-01
   8.0000000e+00   6.2074362e-01
   9.0000000e+00   7.9074531e-01
   1.0000000e+01   9.0328876e-01
   1.1000000e+01   1.0902427e+00
   1.2000000e+01   1.1956367e+00
   1.3000000e+01   1.5460514e+00
   1.4000000e+01   1.9547780e+00
   1.5000000e+01   2.2899844e+00
   1.6000000e+01   2.4618611e+00
   1.7000000e+01   2.6785700e+00
   1.8000000e+01   2.6968168e+00
   1.9000000e+01   2.6995720e+00
   2.0000000e+01   2.6999958e+00


==> Figures/CapArTxvsOSNR2/Data_TxUn2.dat <==
   0.0000000e+00   0.0000000e+00
   1.0000000e+00   0.0000000e+00
   2.0000000e+00   0.0000000e+00
   3.0000000e+00   0.0000000e+00
   4.0000000e+00   0.0000000e+00
   5.0000000e+00   0.0000000e+00
   6.0000000e+00   0.0000000e+00
   7.0000000e+00   0.0000000e+00
   8.0000000e+00   0.0000000e+00
   9.0000000e+00   0.0000000e+00
   1.0000000e+01   0.0000000e+00
   1.1000000e+01   7.5000000e-01
   1.2000000e+01   1.0000000e+00
   1.3000000e+01   1.2000000e+00
   1.4000000e+01   1.5000000e+00
   1.5000000e+01   2.0000000e+00
   1.6000000e+01   2.5000000e+00
   1.7000000e+01   2.7000000e+00
   1.8000000e+01   2.7000000e+00
   1.9000000e+01   2.7000000e+00
   2.0000000e+01   2.7000000e+00


==> Figures/CapacityN3/Data_CapSumPS.dat <==
   0.0000000e+00   5.6301506e-01
   1.0000000e+00   7.0071128e-01
   2.0000000e+00   8.4555027e-01
   3.0000000e+00   1.0138689e+00
   4.0000000e+00   1.2051438e+00
   5.0000000e+00   1.4846679e+00
   6.0000000e+00   1.8627230e+00
   7.0000000e+00   2.2751159e+00
   8.0000000e+00   2.6998863e+00
   9.0000000e+00   3.1452711e+00
   1.0000000e+01   3.5995467e+00
   1.1000000e+01   4.0057823e+00
   1.2000000e+01   4.4082538e+00
   1.3000000e+01   4.7687155e+00
   1.4000000e+01   5.1032775e+00
   1.5000000e+01   5.3887292e+00
   1.6000000e+01   5.6391270e+00
   1.7000000e+01   5.8236431e+00
   1.8000000e+01   5.9253719e+00
   1.9000000e+01   5.9844632e+00
   2.0000000e+01   5.9967717e+00


==> Figures/CapacityN3/Data_CapSumPSN3.dat <==
   0.0000000e+00   6.7976863e-01
   1.0000000e+00   8.5459316e-01
   2.0000000e+00   1.0456746e+00
   3.0000000e+00   1.2635685e+00
   4.0000000e+00   1.5736771e+00
   5.0000000e+00   1.9876252e+00
   6.0000000e+00   2.5128137e+00
   7.0000000e+00   3.2060603e+00
   8.0000000e+00   3.9811509e+00
   9.0000000e+00   4.7411391e+00
   1.0000000e+01   5.4585379e+00
   1.1000000e+01   6.1707710e+00
   1.2000000e+01   6.8947918e+00
   1.3000000e+01   7.4837301e+00
   1.4000000e+01   7.9596031e+00
   1.5000000e+01   8.3356610e+00
   1.6000000e+01   8.6298662e+00
   1.7000000e+01   8.8236347e+00
   1.8000000e+01   8.9253719e+00
   1.9000000e+01   8.9844632e+00
   2.0000000e+01   8.9967717e+00


==> Figures/CapacityN3/Data_CapSumUn.dat <==
   0.0000000e+00   1.7509355e-01
   1.0000000e+00   2.6049607e-01
   2.0000000e+00   3.7742623e-01
   3.0000000e+00   5.2936288e-01
   4.0000000e+00   7.1593818e-01
   5.0000000e+00   9.3334905e-01
   6.0000000e+00   1.1796653e+00
   7.0000000e+00   1.5453071e+00
   8.0000000e+00   2.1702475e+00
   9.0000000e+00   2.7393253e+00
   1.0000000e+01   3.2084757e+00
   1.1000000e+01   3.6170273e+00
   1.2000000e+01   3.9916535e+00
   1.3000000e+01   4.3315381e+00
   1.4000000e+01   4.7641927e+00
   1.5000000e+01   5.2467547e+00
   1.6000000e+01   5.5806257e+00
   1.7000000e+01   5.7951778e+00
   1.8000000e+01   5.9218600e+00
   1.9000000e+01   5.9838215e+00
   2.0000000e+01   5.9967671e+00


==> Figures/CapacityN3/Data_CapSumUnN3.dat <==
   0.0000000e+00   2.1023483e-01
   1.0000000e+00   3.0952417e-01
   2.0000000e+00   4.4291153e-01
   3.0000000e+00   6.1303159e-01
   4.0000000e+00   8.1893428e-01
   5.0000000e+00   1.0678046e+00
   6.0000000e+00   1.5117972e+00
   7.0000000e+00   2.3234778e+00
   8.0000000e+00   3.1833287e+00
   9.0000000e+00   3.9337531e+00
   1.0000000e+01   4.7667731e+00
   1.1000000e+01   5.6685184e+00
   1.2000000e+01   6.4143266e+00
   1.3000000e+01   7.0239817e+00
   1.4000000e+01   7.6218650e+00
   1.5000000e+01   8.1974882e+00
   1.6000000e+01   8.5708961e+00
   1.7000000e+01   8.7951615e+00
   1.8000000e+01   8.9218600e+00
   1.9000000e+01   8.9838215e+00
   2.0000000e+01   8.9967671e+00


==> Figures/CapacityRegion/Data_CapRegARnoma.dat <==
   0.0000000e+00   3.5416834e-01
   0.4000000e+00   3.5416834e-01
   0.8000000e+00   3.5416834e-01
   1.1461088e+00   3.5416834e-01
   1.3230401e+00   1.7264190e-01
   1.3230401e+00   0.0850000e+00
   1.3230401e+00   0.0000000e+00


==> Figures/CapacityRegion/Data_CapRegLB.dat <==
   0.0000000e+00   1.5945613e-01
   1.0202091e+00   1.5945613e-01
   1.1322222e+00   5.7753856e-02
   1.1322222e+00   0.0000000e+00


==> Figures/CapacityRegion/Data_CapRegPS.dat <==
   0.0000000e+00   5.1330743e-01
   0.4000000e+00   5.1330743e-01
   0.8000000e+00   5.1330743e-01
   1.3494156e+00   5.1330743e-01
   1.5332875e+00   4.7151348e-01
   1.5332875e+00   0.3000000e+00
   1.5332875e+00   0.15000000e+00
   1.5332875e+00   0.0000000e+00


==> Figures/CapacityRegion/Data_CapRegUB.dat <==
   0.0000000e+00   6.2551659e-01
   0.6000000e+00   6.2551659e-01
   1.2000000e+00   6.2551659e-01
   1.7479004e+00   6.2551659e-01
   1.7479004e+00   6.2551659e-01
   1.7479004e+00   0.4000000e+00
   1.7479004e+00   0.2000000e+00
   1.7479004e+00   0.0000000e+00


==> Figures/CapacityRegion/Data_CapRegUn.dat <==
   0.0000000e+00   1.5945613e-01
   0.2000000e+00   1.5945613e-01
   0.6000000e+00   1.5945613e-01
   1.0202091e+00   1.5945613e-01
   1.1322222e+00   5.7753856e-02
   1.1322222e+00   0.0000000e+00


==> Figures/CapacityvsOSNR1VarM/Data_CapPS1M2.dat <==
   0.0000000e+00   7.5509556e-02
   1.0000000e+00   1.1580731e-01
   2.0000000e+00   1.9294589e-01
   3.0000000e+00   2.8130449e-01
   4.0000000e+00   3.9519089e-01
   5.0000000e+00   5.2933419e-01
   6.0000000e+00   6.6988686e-01
   7.0000000e+00   7.9743084e-01
   8.0000000e+00   8.9043352e-01
   9.0000000e+00   9.8442430e-01
   1.0000000e+01   9.9999982e-01
   1.1000000e+01   1.0000000e+00
   1.2000000e+01   1.0000000e+00
   1.3000000e+01   1.0000000e+00
   1.4000000e+01   1.0000000e+00
   1.5000000e+01   1.0000000e+00
   1.6000000e+01   1.0000000e+00
   1.7000000e+01   1.0000000e+00
   1.8000000e+01   1.0000000e+00
   1.9000000e+01   1.0000000e+00
   2.0000000e+01   1.0000000e+00


==> Figures/CapacityvsOSNR1VarM/Data_CapPS1M4.dat <==
   0.0000000e+00   3.0273450e-01
   1.0000000e+00   4.1516756e-01
   2.0000000e+00   5.4162353e-01
   3.0000000e+00   6.5510971e-01
   4.0000000e+00   7.6624458e-01
   5.0000000e+00   8.7189210e-01
   6.0000000e+00   9.9182866e-01
   7.0000000e+00   1.2157344e+00
   8.0000000e+00   1.4420206e+00
   9.0000000e+00   1.7000000e+00
   1.0000000e+01   1.8600000e+00
   1.1000000e+01   1.9801176e+00
   1.2000000e+01   1.9999957e+00
   1.3000000e+01   2.0000000e+00
   1.4000000e+01   2.0000000e+00
   1.5000000e+01   2.0000000e+00
   1.6000000e+01   2.0000000e+00
   1.7000000e+01   2.0000000e+00
   1.8000000e+01   2.0000000e+00
   1.9000000e+01   2.0000000e+00
   2.0000000e+01   2.0000000e+00


==> Figures/CapacityvsOSNR1VarM/Data_CapPS1M8.dat <==
   0.0000000e+00   4.9982259e-01
   1.0000000e+00   6.0382518e-01
   2.0000000e+00   7.0003642e-01
   3.0000000e+00   8.0174379e-01
   4.0000000e+00   9.0755610e-01
   5.0000000e+00   1.0850099e+00
   6.0000000e+00   1.3494156e+00
   7.0000000e+00   1.6436289e+00
   8.0000000e+00   1.9497709e+00
   9.0000000e+00   2.2480843e+00
   1.0000000e+01   2.5373636e+00
   1.1000000e+01   2.7654639e+00
   1.2000000e+01   2.9044753e+00
   1.3000000e+01   2.9669509e+00
   1.4000000e+01   2.9994828e+00
   1.5000000e+01   3.0000000e+00
   1.6000000e+01   3.0000000e+00
   1.7000000e+01   3.0000000e+00
   1.8000000e+01   3.0000000e+00
   1.9000000e+01   3.0000000e+00
   2.0000000e+01   3.0000000e+00


==> Figures/CapacityvsOSNR1VarM/Data_CapUn1M2.dat <==
   0.0000000e+00   7.5509556e-02
   1.0000000e+00   1.1580731e-01
   2.0000000e+00   1.7465787e-01
   3.0000000e+00   2.5716558e-01
   4.0000000e+00   3.6626386e-01
   5.0000000e+00   4.9913688e-01
   6.0000000e+00   6.4378211e-01
   7.0000000e+00   7.7977432e-01
   8.0000000e+00   8.8698275e-01
   9.0000000e+00   9.7444462e-01
   1.0000000e+01   9.9999824e-01
   1.1000000e+01   1.0000000e+00
   1.2000000e+01   1.0000000e+00
   1.3000000e+01   1.0000000e+00
   1.4000000e+01   1.0000000e+00
   1.5000000e+01   1.0000000e+00
   1.6000000e+01   1.0000000e+00
   1.7000000e+01   1.0000000e+00
   1.8000000e+01   1.0000000e+00
   1.9000000e+01   1.0000000e+00
   2.0000000e+01   1.0000000e+00


==> Figures/CapacityvsOSNR1VarM/Data_CapUn1M4.dat <==
   0.0000000e+00   1.3004072e-01
   1.0000000e+00   1.9515846e-01
   2.0000000e+00   2.8572458e-01
   3.0000000e+00   4.0506607e-01
   4.0000000e+00   5.5236191e-01
   5.0000000e+00   7.2163228e-01
   6.0000000e+00   9.0316726e-01
   7.0000000e+00   1.0970736e+00
   8.0000000e+00   1.4215636e+00
   9.0000000e+00   1.6976207e+00
   1.0000000e+01   1.8555258e+00
   1.1000000e+01   1.9707778e+00
   1.2000000e+01   1.9999883e+00
   1.3000000e+01   2.0000000e+00
   1.4000000e+01   2.0000000e+00
   1.5000000e+01   2.0000000e+00
   1.6000000e+01   2.0000000e+00
   1.7000000e+01   2.0000000e+00
   1.8000000e+01   2.0000000e+00
   1.9000000e+01   2.0000000e+00
   2.0000000e+01   2.0000000e+00


==> Figures/CapacityvsOSNR1VarM/Data_CapUn1M8.dat <==
   0.0000000e+00   1.6391491e-01
   1.0000000e+00   2.4285853e-01
   2.0000000e+00   3.4966910e-01
   3.0000000e+00   4.8585285e-01
   4.0000000e+00   6.4814729e-01
   5.0000000e+00   8.2868446e-01
   6.0000000e+00   1.0202091e+00
   7.0000000e+00   1.3069051e+00
   8.0000000e+00   1.8227191e+00
   9.0000000e+00   2.2485854e+00
   1.0000000e+01   2.5404387e+00
   1.1000000e+01   2.7414831e+00
   1.2000000e+01   2.8839577e+00
   1.3000000e+01   2.9667841e+00
   1.4000000e+01   2.9992675e+00
   1.5000000e+01   3.0000000e+00
   1.6000000e+01   3.0000000e+00
   1.7000000e+01   3.0000000e+00
   1.8000000e+01   3.0000000e+00
   1.9000000e+01   3.0000000e+00
   2.0000000e+01   3.0000000e+00


==> Figures/CapacityvsOSNR1VarM/Data_CapUpB1.dat <==
   0.0000000e+00   6.2638249e-01
   1.0000000e+00   7.7323765e-01
   2.0000000e+00   9.3629117e-01
   3.0000000e+00   1.1156047e+00
   4.0000000e+00   1.3109820e+00
   5.0000000e+00   1.5219747e+00
   6.0000000e+00   1.7479004e+00
   7.0000000e+00   1.9878711e+00
   8.0000000e+00   2.2408329e+00
   9.0000000e+00   2.5056140e+00
   1.0000000e+01   2.7809757e+00
   1.1000000e+01   3.0656638e+00
   1.2000000e+01   3.3584545e+00
   1.3000000e+01   3.6581912e+00
   1.4000000e+01   3.9638116e+00
   1.5000000e+01   4.3069730e+00
   1.6000000e+01   4.5890095e+00
   1.7000000e+01   4.9070295e+00
   1.8000000e+01   5.2278105e+00
   1.9000000e+01   5.5508384e+00
   2.0000000e+01   5.8756866e+00


==> Figures/CapacityvsOSNR1VarM/Data_CapUpB31.dat <==
   0.0000000e+00   8.6166293e-01
   1.0000000e+00   1.0236439e+00
   2.0000000e+00   1.2016018e+00
   3.0000000e+00   1.5274706e+00
   4.0000000e+00   1.8029616e+00
   5.0000000e+00   2.3159184e+00
   6.0000000e+00   2.5072103e+00
   7.0000000e+00   2.6768724e+00
   8.0000000e+00   2.8290540e+00
   9.0000000e+00   2.9904679e+00
   1.0000000e+01   3.2274938e+00
   1.1000000e+01   3.5114699e+00
   1.2000000e+01   3.8231519e+00
   1.3000000e+01   4.1911613e+00
   1.4000000e+01   4.4708827e+00
   1.5000000e+01   4.8371067e+00
   1.6000000e+01   5.1343849e+00
   1.7000000e+01   5.4663619e+00
   1.8000000e+01   5.7984185e+00
   1.9000000e+01   6.1305253e+00
   2.0000000e+01   6.4626639e+00


==> Figures/CapacityvsOSNR2VarM/Data_CapPS2M2.dat <==
   0.0000000e+00   4.8120755e-03
   1.0000000e+00   7.6118173e-03
   2.0000000e+00   1.2026964e-02
   3.0000000e+00   1.8969577e-02
   4.0000000e+00   2.9837609e-02
   5.0000000e+00   4.6732590e-02
   6.0000000e+00   7.2717975e-02
   7.0000000e+00   1.1204341e-01
   8.0000000e+00   1.8804522e-01
   9.0000000e+00   2.7680057e-01
   1.0000000e+01   3.9379880e-01
   1.1000000e+01   5.6839607e-01
   1.2000000e+01   7.2660749e-01
   1.3000000e+01   8.6318035e-01
   1.4000000e+01   9.5290168e-01
   1.5000000e+01   9.8055230e-01
   1.6000000e+01   9.9839596e-01
   1.7000000e+01   1.0000000e+00
   1.8000000e+01   1.0000000e+00
   1.9000000e+01   1.0000000e+00
   2.0000000e+01   1.0000000e+00


==> Figures/CapacityvsOSNR2VarM/Data_CapPS2M4.dat <==
   0.0000000e+00   1.5475972e-02
   1.0000000e+00   2.4375375e-02
   2.0000000e+00   3.8260255e-02
   3.0000000e+00   9.0821190e-02
   4.0000000e+00   1.3824512e-01
   5.0000000e+00   2.0584532e-01
   6.0000000e+00   2.9711196e-01
   7.0000000e+00   4.1176004e-01
   8.0000000e+00   5.4355311e-01
   9.0000000e+00   6.8033975e-01
   1.0000000e+01   8.0907891e-01
   1.1000000e+01   9.5415477e-01
   1.2000000e+01   1.1304862e+00
   1.3000000e+01   1.3383315e+00
   1.4000000e+01   1.6053913e+00
   1.5000000e+01   1.8008793e+00
   1.6000000e+01   1.9372064e+00
   1.7000000e+01   1.9861721e+00
   1.8000000e+01   1.9981568e+00
   1.9000000e+01   2.0000000e+00
   2.0000000e+01   2.0000000e+00


==> Figures/CapacityvsOSNR2VarM/Data_CapPS2M8.dat <==
   0.0000000e+00   6.3192465e-02
   1.0000000e+00   9.6886104e-02
   2.0000000e+00   1.4551385e-01
   3.0000000e+00   2.1212511e-01
   4.0000000e+00   2.9758770e-01
   5.0000000e+00   3.9965793e-01
   6.0000000e+00   5.1330743e-01
   7.0000000e+00   6.3148698e-01
   8.0000000e+00   7.5011540e-01
   9.0000000e+00   8.9718679e-01
   1.0000000e+01   1.0621831e+00
   1.1000000e+01   1.2403184e+00
   1.2000000e+01   1.5037784e+00
   1.3000000e+01   1.8017646e+00
   1.4000000e+01   2.1037947e+00
   1.5000000e+01   2.3887292e+00
   1.6000000e+01   2.6391270e+00
   1.7000000e+01   2.8236431e+00
   1.8000000e+01   2.9253719e+00
   1.9000000e+01   2.9844632e+00
   2.0000000e+01   2.9967717e+00


==> Figures/CapacityvsOSNR2VarM/Data_CapUn2M2.dat <==
   0.0000000e+00   4.8120755e-03
   1.0000000e+00   7.6118173e-03
   2.0000000e+00   1.2026964e-02
   3.0000000e+00   1.8969577e-02
   4.0000000e+00   2.9837609e-02
   5.0000000e+00   4.6732590e-02
   6.0000000e+00   7.2717975e-02
   7.0000000e+00   1.1204341e-01
   8.0000000e+00   1.7013399e-01
   9.0000000e+00   2.5292957e-01
   1.0000000e+01   3.6491744e-01
   1.1000000e+01   5.0525064e-01
   1.2000000e+01   6.6250914e-01
   1.3000000e+01   8.1197204e-01
   1.4000000e+01   9.2317499e-01
   1.5000000e+01   9.8055230e-01
   1.6000000e+01   9.9839596e-01
   1.7000000e+01   1.0000000e+00
   1.8000000e+01   1.0000000e+00
   1.9000000e+01   1.0000000e+00
   2.0000000e+01   1.0000000e+00


==> Figures/CapacityvsOSNR2VarM/Data_CapUn2M4.dat <==
   0.0000000e+00   8.6387552e-03
   1.0000000e+00   1.3643959e-02
   2.0000000e+00   2.1506186e-02
   3.0000000e+00   3.3793909e-02
   4.0000000e+00   5.2848926e-02
   5.0000000e+00   8.2049908e-02
   6.0000000e+00   1.2601509e-01
   7.0000000e+00   1.9053356e-01
   8.0000000e+00   2.8188296e-01
   9.0000000e+00   4.0524099e-01
   1.0000000e+01   5.6251028e-01
   1.1000000e+01   7.5107453e-01
   1.2000000e+01   9.6507273e-01
   1.3000000e+01   1.1977883e+00
   1.4000000e+01   1.4489681e+00
   1.5000000e+01   1.7684824e+00
   1.6000000e+01   1.9209139e+00
   1.7000000e+01   1.9861588e+00
   1.8000000e+01   1.9981564e+00
   1.9000000e+01   1.9999999e+00
   2.0000000e+01   2.0000000e+00


==> Figures/CapacityvsOSNR2VarM/Data_CapUn2M8.dat <==
   0.0000000e+00   1.1178643e-02
   1.0000000e+00   1.7637539e-02
   2.0000000e+00   2.7757133e-02
   3.0000000e+00   4.3510028e-02
   4.0000000e+00   6.7790896e-02
   5.0000000e+00   1.0466458e-01
   6.0000000e+00   1.5945613e-01
   7.0000000e+00   2.3840205e-01
   8.0000000e+00   3.4752839e-01
   9.0000000e+00   4.9073991e-01
   1.0000000e+01   6.6803701e-01
   1.1000000e+01   8.7554420e-01
   1.2000000e+01   1.1076958e+00
   1.3000000e+01   1.3647539e+00
   1.4000000e+01   1.7649252e+00
   1.5000000e+01   2.2467547e+00
   1.6000000e+01   2.5806257e+00
   1.7000000e+01   2.7951778e+00
   1.8000000e+01   2.9218600e+00
   1.9000000e+01   2.9838215e+00
   2.0000000e+01   2.9967671e+00


==> Figures/CapacityvsOSNR2VarM/Data_CapUpB2.dat <==
   0.0000000e+00   4.6802189e-02
   1.0000000e+00   1.0935816e-01
   2.0000000e+00   1.8312148e-01
   3.0000000e+00   2.6928556e-01
   4.0000000e+00   3.6895412e-01
   5.0000000e+00   4.8309436e-01
   6.0000000e+00   6.1249540e-01
   7.0000000e+00   7.5773432e-01
   8.0000000e+00   9.1915121e-01
   9.0000000e+00   1.0968336e+00
   1.0000000e+01   1.2906110e+00
   1.1000000e+01   1.5000600e+00
   1.2000000e+01   1.7245205e+00
   1.3000000e+01   1.9631235e+00
   1.4000000e+01   2.2148299e+00
   1.5000000e+01   2.4784773e+00
   1.6000000e+01   2.7528314e+00
   1.7000000e+01   3.0366375e+00
   1.8000000e+01   3.3286667e+00
   1.9000000e+01   3.6277544e+00
   2.0000000e+01   3.9328279e+00


==> Figures/CapacityvsOSNR2VarM/Data_CapUpB32.dat <==
   0.0000000e+00   1.3654274e-01
   1.0000000e+00   2.0380512e-01
   2.0000000e+00   2.9433586e-01
   3.0000000e+00   4.0780573e-01
   4.0000000e+00   5.4046046e-01
   5.0000000e+00   6.8352897e-01
   6.0000000e+00   8.3145099e-01
   7.0000000e+00   9.8973318e-01
   8.0000000e+00   1.2144957e+00
   9.0000000e+00   1.5050572e+00
   1.0000000e+01   1.7632201e+00
   1.1000000e+01   2.0642953e+00
   1.2000000e+01   2.4800978e+00
   1.3000000e+01   2.6687370e+00
   1.4000000e+01   2.8685860e+00
   1.5000000e+01   3.0553914e+00
   1.6000000e+01   3.2902198e+00
   1.7000000e+01   3.5887638e+00
   1.8000000e+01   3.8197241e+00
   1.9000000e+01   4.1243759e+00
   2.0000000e+01   4.4375333e+00


==> Figures/DistributionUser1/Data_user1Distr1.dat <==
   1.3649128e-05   7.1583912e-01
   2.7298256e-05   2.1109817e-06
   4.0947384e-05   2.3469404e-06
   5.4596512e-05   5.6183786e-06
   6.8245640e-05   1.2049289e-03
   8.1894768e-05   1.8935423e-04
   9.5543895e-05   1.1158280e-05
   1.0919302e-04   2.8274536e-01


==> Figures/DistributionUser1/Data_user1Distr2.dat <==
   1.1510085e-05   4.4709704e-01
   2.3020171e-05   4.9795429e-04
   3.4530256e-05   5.5065756e-02
   4.6040342e-05   9.7426791e-02
   5.7550427e-05   1.1306556e-01
   6.9060513e-05   1.1207317e-01
   8.0570598e-05   9.9131068e-02
   9.2080684e-05   7.5642671e-02


==> Figures/DistributionUser1/Data_user1Distr3.dat <==
   9.0145360e-06   1.2500000e-01
   1.8029072e-05   1.2500000e-01
   2.7043608e-05   1.2500000e-01
   3.6058144e-05   1.2500000e-01
   4.5072680e-05   1.2500000e-01
   5.4087216e-05   1.2500000e-01
   6.3101752e-05   1.2500000e-01
   7.2116288e-05   1.2500000e-01


==> Figures/DistributionUser2/Data_user2Distr1.dat <==
   4.0500000e-06   7.9011858e-01
   8.1000000e-06   1.8219466e-06
   1.2150000e-05   1.2878514e-06
   1.6200000e-05   1.2711969e-06
   2.0250000e-05   1.4786697e-06
   2.4300000e-05   1.9619434e-06
   2.8350000e-05   3.3447592e-06
   3.2400000e-05   2.0987026e-01


==> Figures/DistributionUser2/Data_user2Distr2.dat <==
   3.0000000e-06   3.8155849e-01
   6.0000000e-06   7.8201826e-02
   9.0000000e-06   1.4496204e-01
   1.2000000e-05   6.4141411e-02
   1.5000000e-05   9.4922618e-02
   1.8000000e-05   8.8319283e-02
   2.1000000e-05   8.3763977e-02
   2.4000000e-05   6.4130348e-02


==> Figures/DistributionUser2/Data_user2Distr3.dat <==
   2.3000000e-06   1.4313973e-01
   4.6000000e-06   1.2205821e-01
   6.9000000e-06   1.2865527e-01
   9.2000000e-06   1.3400284e-01
   1.1500000e-05   1.2729573e-01
   1.3800000e-05   1.2091180e-01
   1.6100000e-05   1.1484804e-01
   1.8400000e-05   1.0908838e-01


==> Figures/FER1vsOSNR/Data_FER1.dat <==
   0.0000000e+00   1.0000000e+00
   2.0000000e+00   1.0000000e+00
   4.0000000e+00   1.0000000e+00
   5.4000000e+00   1.0000000e+00
   5.4400000e+00   6.6700000e-01
   5.4600000e+00   3.0000000e-02
   5.4800000e+00   5.0000000e-03
   5.5000000e+00   1.0000000e-04


==> Figures/FER1vsOSNR/Data_FER1GS.dat <==
   0.0000000e+00   1.0000000e+00
   2.0000000e+00   1.0000000e+00
   4.0000000e+00   1.0000000e+00
   5.7000000e+00   1.0000000e+00
   5.8000000e+00   6.6670000e-01
   5.9000000e+00   4.5500000e-02
   5.9200000e+00   2.1000000e-03
   5.9400000e+00   1.0000000e-04


==> Figures/FER1vsOSNR/Data_FER1_u.dat <==
   0.0000000e+00   1.0000000e+00
   2.0000000e+00   1.0000000e+00
   4.0000000e+00   1.0000000e+00
   5.9000000e+00   1.0000000e+00
   6.0000000e+00   7.1000000e-01
   6.0100000e+00   7.0000000e-02
   6.0200000e+00   2.0000000e-03
   6.0300000e+00   1.0000000e-04


==> Figures/FER1vsOSNR/Data_FER1pw.dat <==
   0.0000000e+00   1.0000000e+00
   2.0000000e+00   1.0000000e+00
   4.0000000e+00   1.0000000e+00
   5.8000000e+00   1.0000000e+00
   5.8100000e+00   6.0000000e-01
   5.8120000e+00   2.5000000e-02
   5.8150000e+00   3.0000000e-03
   5.8170000e+00   1.0000000e-04


==> Figures/FER2vsOSNR/Data_FER2.dat <==
   0.0000000e+00   1.0000000e+00
   4.0000000e+00   1.0000000e+00
   8.0000000e+00   1.0000000e+00
   1.0400000e+01   1.0000000e+00
   1.0500000e+01   5.6000000e-01
   1.0510000e+01   3.0000000e-02
   1.0520000e+01   2.0000000e-03
   1.0530000e+01   1.0000000e-04


==> Figures/FER2vsOSNR/Data_FER2GS.dat <==
   0.0000000e+00   1.0000000e+00
   5.0000000e+00   1.0000000e+00
   1.0000000e+01   1.0000000e+00
   1.1700000e+01   1.0000000e+00
   1.1800000e+01   5.0000000e-01
   1.1851000e+01   3.0000000e-02
   1.1852000e+01   2.0000000e-03
   1.1853000e+01   1.0000000e-04


==> Figures/FER2vsOSNR/Data_FER2_u.dat <==
   0.0000000e+00   1.0000000e+00
   5.0000000e+00   1.0000000e+00
   1.0000000e+01   1.0000000e+00
   1.1900000e+01   1.0000000e+00
   1.2000000e+01   6.5000000e-01
   1.2010000e+01   5.0000000e-02
   1.2020000e+01   4.0000000e-03
   1.2030000e+01   1.0000000e-04


==> Figures/FER2vsOSNR/Data_FER2pw.dat <==
   0.0000000e+00   1.0000000e+00
   5.0000000e+00   1.0000000e+00
   1.0000000e+01   1.0000000e+00
   1.1000000e+01   1.0000000e+00
   1.1100000e+01   7.0000000e-01
   1.1150000e+01   3.5000000e-02
   1.1160000e+01   3.0000000e-03
   1.1170000e+01   1.0000000e-04


==> Figures/SumRate/Data_CapSumPS.dat <==
   0.0000000e+00   5.6301506e-01
   1.0000000e+00   7.0071128e-01
   2.0000000e+00   8.4555027e-01
   3.0000000e+00   1.0138689e+00
   4.0000000e+00   1.2051438e+00
   5.0000000e+00   1.4846679e+00
   6.0000000e+00   1.8627230e+00
   7.0000000e+00   2.2751159e+00
   8.0000000e+00   2.6998863e+00
   9.0000000e+00   3.1452711e+00
   1.0000000e+01   3.5995467e+00
   1.1000000e+01   4.0057823e+00
   1.2000000e+01   4.4082538e+00
   1.3000000e+01   4.7687155e+00
   1.4000000e+01   5.1032775e+00
   1.5000000e+01   5.3887292e+00
   1.6000000e+01   5.6391270e+00
   1.7000000e+01   5.8236431e+00
   1.8000000e+01   5.9253719e+00
   1.9000000e+01   5.9844632e+00
   2.0000000e+01   5.9967717e+00


==> Figures/SumRate/Data_CapSumUn.dat <==
   0.0000000e+00   1.7509355e-01
   1.0000000e+00   2.6049607e-01
   2.0000000e+00   3.7742623e-01
   3.0000000e+00   5.2936288e-01
   4.0000000e+00   7.1593818e-01
   5.0000000e+00   9.3334905e-01
   6.0000000e+00   1.1796653e+00
   7.0000000e+00   1.5453071e+00
   8.0000000e+00   2.1702475e+00
   9.0000000e+00   2.7393253e+00
   1.0000000e+01   3.2084757e+00
   1.1000000e+01   3.6170273e+00
   1.2000000e+01   3.9916535e+00
   1.3000000e+01   4.3315381e+00
   1.4000000e+01   4.7641927e+00
   1.5000000e+01   5.2467547e+00
   1.6000000e+01   5.5806257e+00
   1.7000000e+01   5.7951778e+00
   1.8000000e+01   5.9218600e+00
   1.9000000e+01   5.9838215e+00
   2.0000000e+01   5.9967671e+00


==> Figures/SumRate/Data_TxSumPS.dat <==
   0.0000000e+00   3.1688146e-01
   1.0000000e+00   4.6600065e-01
   2.0000000e+00   6.1602838e-01
   3.0000000e+00   7.4676565e-01
   4.0000000e+00   8.0052584e-01
   5.0000000e+00   9.0930013e-01
   6.0000000e+00   1.3904678e+00
   7.0000000e+00   1.9454355e+00
   8.0000000e+00   2.5775573e+00
   9.0000000e+00   3.0152440e+00
   1.0000000e+01   3.4220488e+00
   1.1000000e+01   3.7838306e+00
   1.2000000e+01   3.8934293e+00
   1.3000000e+01   4.2445325e+00
   1.4000000e+01   4.6547777e+00
   1.5000000e+01   5.0474836e+00
   1.6000000e+01   5.3229632e+00
   1.7000000e+01   5.3785700e+00
   1.8000000e+01   5.3968168e+00
   1.9000000e+01   5.3995720e+00
   2.0000000e+01   5.3999958e+00


==> Figures/SumRate/Data_TxSumUn.dat <==
   0.0000000e+00   0.0000000e+00
   1.0000000e+00   0.0000000e+00
   2.0000000e+00   0.0000000e+00
   3.0000000e+00   0.0000000e+00
   4.0000000e+00   0.0000000e+00
   5.0000000e+00   7.5000000e-01
   6.0000000e+00   1.0000000e+00
   7.0000000e+00   1.2000000e+00
   8.0000000e+00   1.8000000e+00
   9.0000000e+00   2.0000000e+00
   1.0000000e+01   2.5000000e+00
   1.1000000e+01   3.4500000e+00
   1.2000000e+01   3.7000000e+00
   1.3000000e+01   3.9000000e+00
   1.4000000e+01   4.2000000e+00
   1.5000000e+01   4.7000000e+00
   1.6000000e+01   5.2000000e+00
   1.7000000e+01   5.4000000e+00
   1.8000000e+01   5.4000000e+00
   1.9000000e+01   5.4000000e+00
   2.0000000e+01   5.4000000e+00

